An entropy stable discontinuous Galerkin method for the shallow water equations on curvilinear meshes with wet/dry fronts accelerated by GPUs

We extend the entropy stable high order nodal discontinuous Galerkin spectral element approximation for the non-linear two dimensional shallow water equations presented by Wintermeyer et al. [N. Wintermeyer, A. R. Winters, G. J. Gassner, and D. A. Kopriva. An entropy stable nodal discontinuous Galerkin method for the two dimensional shallow water equations on unstructured curvilinear meshes with discontinuous bathymetry. Journal of Computational Physics, 340:200-242, 2017] with a shock capturing technique and a positivity preservation capability to handle dry areas. The scheme preserves the entropy inequality, is well-balanced and works on unstructured, possibly curved, quadrilateral meshes. For the shock capturing, we introduce an artificial viscosity to the equations and prove that the numerical scheme remains entropy stable. We add a positivity preserving limiter to guarantee non-negative water heights as long as the mean water height is non-negative. We prove that non-negative mean water heights are guaranteed under a certain additional time step restriction for the entropy stable numerical interface flux. We implement the method on GPU architectures using the abstract language OCCA, a unified approach to multi-threading languages. We show that the entropy stable scheme is well suited to GPUs as the necessary extra calculations do not negatively impact the runtime up to reasonably high polynomial degrees (around $N=7$). We provide numerical examples that challenge the shock capturing and positivity properties of our scheme to verify our theoretical findings.

==> Analysis/DataV0sameDOF.csv <==
Nele;N;GFLOPS;GFLOPSSD;SPEff;Occup;SPEffSD;OccupSD;KernelT;KernelTSD;MemCpT;BwEff;BwEffSD;BwMem;GFLOPSs;GFLOPsSD;EmpRoof;EmpRoofSD
9000000;1;7.20;2.20;0.02;0.48;0.01;0.48;0.036013;0.028029;0.01;51.98;66.79;258.21;199.93;78.35;993.10;302.90
4000000;2;10.40;2.63;0.05;0.49;0.02;0.48;0.022780;0.017334;0.01;82.18;107.99;258.20;456.71;151.61;1434.97;362.47
2250000;3;13.72;3.06;0.09;0.49;0.03;0.49;0.015837;0.012043;0.01;118.20;155.44;258.18;866.05;254.09;1891.69;422.03
1440000;4;17.03;3.49;0.09;0.49;0.02;0.49;0.019545;0.014990;0.01;95.78;124.89;238.65;871.24;232.96;2170.83;445.18
1000000;5;20.34;3.92;0.06;0.49;0.01;0.92;0.035837;0.029670;0.01;52.24;63.09;238.65;567.58;132.25;2593.06;500.25
736164;6;23.70;4.36;0.06;0.43;0.01;0.92;0.041661;0.035767;0.01;45.02;52.44;258.18;568.86;122.03;3261.93;600.76
562500;7;26.96;4.79;0.08;0.43;0.02;0.95;0.035123;0.031497;0.01;53.30;59.43;238.69;767.71;152.02;3438.12;610.51
444889;8;31.13;5.37;0.06;0.54;0.01;0.92;0.050166;0.042693;0.01;37.35;43.89;251.39;620.54;125.72;4176.28;720.04


==> Analysis/GFLOPS_FD_Allversions.csv <==
N;Nelem;GFLOPSV0;GFLOPSV1;GFLOPSV2;GFLOPSV3;GFLOPSV4;GFLOPSV5;GFLOPSV6;MinBound
1;4000;195.54;395.29;372.98;921.43;920.75;920.7;917.13;959.75
2;2800;428.8;932.25;928.52;1306.72;1369.36;1369.3;1367.43;1405.42
3;2000;811.01;1693.45;1685.97;1870.05;1870.25;1875.08;1871.34;1854.84
4;1600;826.44;2122.31;2137.07;2086.2;2236.4;2236.46;2250.43;2299.12
5;1400;527.49;2279.72;2287.84;2633.61;2670.17;2670.36;2674.98;2750.26
6;1200;526.59;2916.25;2910.2;3036.81;2990.32;2990.34;2987.1;3193.05
7;1000;722.66;3655.96;3672.83;3671.53;3688.25;3696.36;3674.51;3645.14
8;900;581.82;3334.47;3346.26;3512.3;3781.81;3780.33;3769.88;4086.28
9;800;685.73;3331.6;3314.97;3526.72;4013.15;4011.39;4100.46;4540.25
10;750;694.22;3495.25;3486.72;3565.43;4041.06;4041.29;4089.52;4987.42
11;700;616.85;3547.7;3481.98;3804.24;4201.78;4364.55;4425.81;5427.71
12;650;524.64;3329.76;3213.63;3609.98;4263.11;4264.36;4337.61;5881.71
13;600;493.01;3328.13;3453.03;3563.86;4280.71;4280.53;4417.3;6233.15
14;550;509.62;3434.42;3201.21;3579.59;4244.21;4242.22;4339.13;6256.72
15;500;745.04;4151.06;3901.19;3984.14;4652.98;4553.04;4660.97;6277.51


==> Analysis/GFLOPS_FD_Allversions_DP.csv <==
N;Nelem;GFLOPSV0;GFLOPSV1;GFLOPSV2;GFLOPSV3;GFLOPSV4;GFLOPSV5;GFLOPSV6;MinBound
1;4000;346.95;408.71;546.89;1521.4;1521.5;1521.6;1521.7;1.47E+03
2;2800;784.35;959.39;1344.59;2170.9;2183.1;2182.6;2183.5;2.15E+03
3;2000;1495.7;1719.26;2434.71;2933.7;2934.1;2932.5;2934.1;2.83E+03
4;1600;2203.16;2700.1;3516.33;3306;3453.2;3453.4;3441.3;3.52E+03
5;1400;1784.94;1969.03;2808.02;4081.8;3842.1;4016.2;4135.1;4.20E+03
6;1200;2408.27;2690;3800.44;4403;4568.8;4572.9;4664.7;4.88E+03
7;1000;3169.07;3526.13;4867.79;4764.6;4910.9;4839;5029.9;5.57E+03
8;900;2714.3;2982.84;4224.57;4495.1;4673.2;4684.7;4826.9;6.25E+03
9;800;2575.42;2771.33;3957.73;3875.8;3351.7;3349.1;4101.9;6.93E+03
10;750;3109.9;3356.4;4675.49;4572.5;4718.1;4725.8;4878.9;7.00E+03
11;700;2951.27;3189;4531.11;4614.3;3879.4;4536.5;4785.1;7.00E+03
12;650;2895.83;3129.23;4428.24;4205.7;4348.9;4347.9;4494.8;7.00E+03
13;600;2649.05;3104.76;4379.6;3865.5;3472.9;3465.7;4203.1;7.00E+03
14;550;2842.05;3126.7;4426.45;4210;4005.7;4006.4;4548.8;7.00E+03
15;500;3181.02;3485.34;4841.07;4178.5;4471.4;4564.9;5214.6;7.00E+03


==> Analysis/GFLOPS_SD_Allversions.csv <==
N;Nelem;GFLOPSV0;GFLOPSV1;GFLOPSV2;GFLOPSV3;GFLOPSV4;GFLOPSV5;MinBound
1;4000;83.146;114.43;168.62;309.13;303.88;304.86;323.22
2;2800;154.742;253.07;300.56;354.42;371.1;371.2;382.38
3;2000;256.819;413.33;438.23;446.8;444.17;445.96;441.94
4;1600;234.418;461.27;463.65;471.01;490.87;490.67;502.26
5;1400;132.481;514.64;508.33;539.09;547.33;547.11;561.97
6;1200;123.629;581;578.75;588.24;577.33;576.97;621.65
7;1000;151.179;685.89;687.74;685.67;688.42;686.53;681.25
8;900;123.769;693.55;698.98;704.97;687.5;686.87;740.87
9;800;151.667;748.1;748.39;732.24;784.76;784.2;800.6
10;750;139.267;778.37;795.9;762.99;794.81;794.09;860.27
11;700;120.717;849.11;870.74;767.18;926.82;928.68;918.64
12;650;97.418;820.45;859.23;740.58;912.91;912.62;978.3
13;600;90.701;813.42;893.14;763.47;972.02;972.15;1037.88
14;550;92.19;840.78;943.64;802.78;1024.42;1023.5;1097.34
15;500;137.433;928.89;943.68;957.75;1152.84;1168.51;1156.94


==> Analysis/GFLOPS_SD_Allversions_DP.csv <==
N;Nelem;GFLOPSV0;GFLOPSV1;GFLOPSV2;GFLOPSV3;GFLOPSV4;GFLOPSV5;MinBound
1;4000;183.48;184.04;184.01;438.82;447.1;432.86;4.94E+02
2;2800;387.99;467.49;473.94;511.12;558.87;518.84;5.85E+02
3;2000;616.12;669.11;669.35;651.18;656.32;650.76;6.76E+02
4;1600;727.26;762.44;771.01;699.58;725.66;717.54;7.67E+02
5;1400;818.72;865.45;870.23;806.51;838.33;827.32;8.58E+02
6;1200;904.16;917.19;918.26;839.15;898.59;893.52;9.49E+02
7;1000;1006.7;1016.4;1007.76;1011.37;1015.39;1006.55;1.04E+03
8;900;1071.92;1082.81;1078.65;1025.8;1073.88;1067.95;1.13E+03
9;800;1162.35;1198.8;1181.9;1121.16;1168.8;1208.53;1.22E+03
10;750;1227.33;1245.7;1243.49;1192.15;1254.65;1240.05;1.31E+03
11;700;1307.54;1347.41;1339.21;1272.51;1348.09;1344.38;1.40E+03
12;650;1347.49;1444.32;1382.01;1274.64;1406.55;1389.97;1.50E+03
13;600;1432.73;1525.29;1524.12;1436.9;1516.34;1558.29;1.59E+03
14;550;1471.61;1542.58;1553.01;1355.47;1563.45;1551.74;1.68E+03
15;500;561.92;784.7;787.86;1262.44;1562.84;1698.42;1.77E+03


==> Analysis/TimingsTable_incLoad.csv <==
N;Nelem;perEleFlopsFD;perEleFlopsSD;GFLOPSFD;GFLOPSSD;SD;FD;MemCopy;NoDofs;SD_TimePerDof;FD_TimePerDof;MemCopy_TimePerDof;SD_ms_mio;FD_ms_mio;MemCopy_ms_mio
1;4000;7.72E+02;2.60E+02;1.24E+01;4.16E+00;13.65;13.474;12.897;192000000;7.10938E-11;7.01771E-11;6.71719E-11;71.09375;70.17708333;67.171875
2;2800;2.55E+03;6.93E+02;4.08E+01;1.11E+01;14.636;14.606;14.207;211680000;6.91421E-11;6.90004E-11;6.71155E-11;69.14210128;69.00037793;67.11545729
3;2000;5.97E+03;1.42E+03;9.55E+01;2.28E+01;12.774;12.758;12.886;192000000;6.65313E-11;6.64479E-11;6.71146E-11;66.53125;66.44791667;67.11458333
4;1600;1.16E+04;2.53E+03;1.85E+02;4.04E+01;13.172;13.166;12.886;192000000;6.86042E-11;6.85729E-11;6.71146E-11;68.60416667;68.57291667;67.11458333
5;1400;1.99E+04;4.07E+03;3.19E+02;6.51E+01;14.574;14.589;14.191;211680000;6.88492E-11;6.89201E-11;6.70399E-11;68.84920635;68.92006803;67.0398715
6;1200;3.15E+04;6.13E+03;5.04E+02;9.80E+01;15.287;15.189;14.189;211680000;7.22175E-11;7.17545E-11;6.70304E-11;72.21749811;71.75453515;67.03042328
7;1000;4.69E+04;8.77E+03;7.51E+02;1.40E+02;12.746;12.697;12.87;192000000;6.63854E-11;6.61302E-11;6.70313E-11;66.38541667;66.13020833;67.03125
8;900;6.67E+04;1.21E+04;1.07E+03;1.93E+02;14.232;14.317;13.215;196830000;7.23061E-11;7.27379E-11;6.71392E-11;72.30605091;72.73789565;67.13915562
9;800;9.13E+04;1.61E+04;1.46E+03;2.58E+02;13.137;14.258;12.87;192000000;6.84219E-11;7.42604E-11;6.70313E-11;68.421875;74.26041667;67.03125
10;750;1.21E+05;2.09E+04;1.94E+03;3.35E+02;14.828;16.708;13.687;204187500;7.26195E-11;8.18268E-11;6.70315E-11;72.61952862;81.82675237;67.0315274
11;700;1.57E+05;2.66E+04;2.52E+03;4.26E+02;14.083;17.444;14.209;211680000;6.65297E-11;8.24074E-11;6.71249E-11;66.52966742;82.40740741;67.12490552
12;650;2.00E+05;3.33E+04;3.20E+03;5.33E+02;15.413;19.497;14.359;214207500;7.19536E-11;9.10192E-11;6.70331E-11;71.9535964;91.01922202;67.03313376
13;600;2.50E+05;4.10E+04;3.99E+03;6.55E+02;15.169;20.351;14.188;211680000;7.16601E-11;9.61404E-11;6.70257E-11;71.66005291;96.1404006;67.02569917
14;550;3.07E+05;4.97E+04;4.91E+03;7.96E+02;14.696;21.403;13.688;204187500;7.19731E-11;1.0482E-10;6.70364E-11;71.97306397;104.8203245;67.03642485
15;500;3.72E+05;5.96E+04;5.95E+03;9.54E+02;12.762;19.92;12.831;192000000;6.64688E-11;1.0375E-10;6.68281E-11;66.46875;103.75;66.828125


==> Analysis/TimingsTable_sameDOF.csv <==
N;Nelem;perEleFlopsFD;perEleFlopsSD;GFLOPSFD;GFLOPSSD;SD;FD;MemCopy;NoDofs;SD_TimePerDof;FD_TimePerDof;MemCopy_TimePerDof;SD_ms_mio;FD_ms_mio;MemCopy_ms_mio
1;3000;7.72E+02;2.60E+02;6.95;2.34;7.6834;7.5857;7.2518;108000000;7.11426E-11;7.0238E-11;6.71463E-11;71.14259259;70.23796296;67.1462963
2;2000;2.55E+03;6.93E+02;10.2;2.77;7.4759;7.4596;7.2518;108000000;6.92213E-11;6.90704E-11;6.71463E-11;69.2212963;69.07037037;67.1462963
3;1500;5.97E+03;1.42E+03;13.4;3.2;7.1783;7.1667;7.243;108000000;6.64657E-11;6.63583E-11;6.70648E-11;66.46574074;66.35833333;67.06481481
4;1200;1.16E+04;2.53E+03;16.7;3.64;7.4162;7.4141;7.2516;108000000;6.86685E-11;6.86491E-11;6.71444E-11;68.66851852;68.64907407;67.14444444
5;1000;1.99E+04;4.07E+03;19.9;4.07;7.4402;7.4516;7.2418;108000000;6.88907E-11;6.89963E-11;6.70537E-11;68.89074074;68.9962963;67.0537037
6;858;3.15E+04;6.13E+03;23.2;4.51;7.8216;7.7762;7.2675;108216108;7.22776E-11;7.18581E-11;6.71573E-11;72.27759476;71.85806387;67.15728494
7;750;4.69E+04;8.77E+03;26.4;4.93;7.1906;7.1885;7.2522;108000000;6.65796E-11;6.65602E-11;6.715E-11;66.57962963;66.56018519;67.15
8;667;6.67E+04;1.21E+04;29.7;5.38;7.8124;7.8602;7.257;108108027;7.22648E-11;7.27069E-11;6.71273E-11;72.26475422;72.70690455;67.12730036
9;600;9.13E+04;1.61E+04;32.9;5.8;7.3992;8.0495;7.2404;108000000;6.85111E-11;7.45324E-11;6.70407E-11;68.51111111;74.53240741;67.04074074
10;546;1.21E+05;2.09E+04;36.1;6.23;7.8498;8.8406;7.2561;108216108;7.25382E-11;8.16939E-11;6.70519E-11;72.53818443;81.69393784;67.05194018
11;500;1.57E+05;2.66E+04;39.3;6.65;7.1917;8.8976;7.2502;108000000;6.65898E-11;8.23852E-11;6.71315E-11;66.58981481;82.38518519;67.13148148
12;462;2.00E+05;3.33E+04;42.7;7.11;7.7909;9.8565;7.2653;108216108;7.19939E-11;9.10816E-11;6.7137E-11;71.99390316;91.08163454;67.13695525
13;429;2.50E+05;4.10E+04;46;7.55;7.7619;10.4216;7.256;108216108;7.17259E-11;9.63036E-11;6.7051E-11;71.72592088;96.30359281;67.0510161
14;400;3.07E+05;4.97E+04;49.1;7.95;7.7675;11.326;7.2405;108000000;7.19213E-11;1.0487E-10;6.70417E-11;71.9212963;104.8703704;67.04166667
15;375;3.72E+05;5.96E+04;52.3;8.38;7.1859;11.2453;7.2401;108000000;6.65361E-11;1.04123E-10;6.7038E-11;66.53611111;104.1231481;67.03796296


==> Analysis/Timings_DP.csv <==
N;Nelem;perEleFlopsFD;perEleFlopsSD;GFLOPSFD;GFLOPSSD;SD;FD;MemCopy;NoDofs;SD_TimePerDof;FD_TimePerDof;MemCopy_TimePerDof;SD_ms_mio;FD_ms_mio;MemCopy_ms_mio
1;4000;7.72E+02;2.60E+02;1.24E+01;4.16E+00;0.19224;0.16237;0.16858;192000000;5.00625E-11;4.22839E-11;4.3901E-11;50.0625;42.28385417;43.90104167
2;2800;2.55E+03;6.93E+02;4.08E+01;1.11E+01;0.20942;0.18291;0.1859;211680000;4.94662E-11;4.32044E-11;4.39106E-11;49.46617536;43.20436508;43.9106198
3;2000;5.97E+03;1.42E+03;9.55E+01;2.28E+01;0.17509;0.1627;0.16859;192000000;4.55964E-11;4.23698E-11;4.39036E-11;45.59635417;42.36979167;43.90364583
4;1600;1.16E+04;2.53E+03;1.85E+02;4.04E+01;0.1802;0.17208;0.16859;192000000;4.69271E-11;4.48125E-11;4.39036E-11;46.92708333;44.8125;43.90364583
5;1400;1.99E+04;4.07E+03;3.19E+02;6.51E+01;0.19274;0.18869;0.18589;211680000;4.55263E-11;4.45696E-11;4.39083E-11;45.52626606;44.56963341;43.90825775
6;1200;3.15E+04;6.13E+03;5.04E+02;9.80E+01;0.19739;0.19447;0.18588;211680000;4.66246E-11;4.59349E-11;4.39059E-11;46.62462207;45.93490174;43.90589569
7;1000;4.69E+04;8.77E+03;7.51E+02;1.40E+02;0.17406;0.18668;0.16858;192000000;4.53281E-11;4.86146E-11;4.3901E-11;45.328125;48.61458333;43.90104167
8;900;6.67E+04;1.21E+04;1.07E+03;1.93E+02;0.18308;0.22354;0.17276;196830000;4.65071E-11;5.6785E-11;4.38856E-11;46.50713814;56.78504293;43.88558655
9;800;9.13E+04;1.61E+04;1.46E+03;2.58E+02;0.17053;0.28493;0.16858;192000000;4.44089E-11;7.42005E-11;4.3901E-11;44.40885417;74.20052083;43.90104167
10;750;1.21E+05;2.09E+04;1.94E+03;3.35E+02;0.18981;0.27986;0.17934;204187500;4.64793E-11;6.85301E-11;4.39155E-11;46.47933884;68.53014998;43.91551882
11;700;1.57E+05;2.66E+04;2.52E+03;4.26E+02;0.19422;0.32248;0.18588;211680000;4.58759E-11;7.61716E-11;4.39059E-11;45.87585034;76.17157974;43.90589569
12;650;2.00E+05;3.33E+04;3.20E+03;5.33E+02;0.20238;0.37565;0.188;214207500;4.72392E-11;8.76837E-11;4.38827E-11;47.23924232;87.68367121;43.88268385
13;600;2.50E+05;4.10E+04;3.99E+03;6.55E+02;0.18928;0.42744;0.18588;211680000;4.4709E-11;1.00964E-10;4.39059E-11;44.70899471;100.9637188;43.90589569
14;550;3.07E+05;4.97E+04;4.91E+03;7.96E+02;0.19386;0.40792;0.17932;204187500;4.74711E-11;9.98886E-11;4.39106E-11;47.47107438;99.8885828;43.91062137
15;500;3.72E+05;5.96E+04;5.95E+03;9.54E+02;0.17561;0.35658;0.16858;192000000;4.57318E-11;9.28594E-11;4.3901E-11;45.73177083;92.859375;43.90104167

